Fixed-parameter tractability of multicut parameterized by the size of the cutset

Given an undirected graph $G$, a collection $\{(s_1,t_1),..., (s_k,t_k)\}$ of pairs of vertices, and an integer $p$, the Edge Multicut problem ask if there is a set $S$ of at most $p$ edges such that the removal of $S$ disconnects every $s_i$ from the corresponding $t_i$. Vertex Multicut is the analogous problem where $S$ is a set of at most $p$ vertices. Our main result is that both problems can be solved in time $2^{O(p^3)}... n^{O(1)}$, i.e., fixed-parameter tractable parameterized by the size $p$ of the cutset in the solution. By contrast, it is unlikely that an algorithm with running time of the form $f(p)... n^{O(1)}$ exists for the directed version of the problem, as we show it to be W[1]-hard parameterized by the size of the cutset.

==> case1.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'case1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{617.575bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49288126)%
    \put(0,0){\includegraphics[width=\unitlength]{case1.pdf}}%
    \put(0.13729102,0.27181676){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$M$}}}%
    \put(0.13436173,0.46745149){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w^*$}}}%
    \put(0.25276567,0.07935904){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$3$}}}%
    \put(0.02052094,0.07935904){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.13710597,0.07935904){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2$}}}%
    \put(0.13682837,0.31956115){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w\ w\ w\ w\ w\ w\ w\ w\ w\ w\ w$}}}%
    \put(0.13682837,0.22629313){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w\ w\ w$}}}%
    \put(0.04096957,0.22629313){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w\ w\ w$}}}%
    \put(0.23527795,0.22629313){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w\ w\ w$}}}%
    \put(0.5,0.27181676){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$M$}}}%
    \put(0.49707067,0.46745149){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w^*$}}}%
    \put(0.61547465,0.07935904){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$3$}}}%
    \put(0.38322992,0.07935904){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.49981499,0.07935904){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2$}}}%
    \put(0.49953732,0.31956115){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w^*\ w^*\ w^*\ w^*\ w^*\ w^*\ w^*\ w^*$}}}%
    \put(0.49953732,0.22629313){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2\ 2\ 2$}}}%
    \put(0.40367855,0.22629313){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1\ 1\ 1$}}}%
    \put(0.5979869,0.22629313){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$3\ 3\ 3$}}}%
    \put(0.86270898,0.27181676){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$M$}}}%
    \put(0.85977965,0.46745149){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w^*$}}}%
    \put(0.97818363,0.07935904){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$3$}}}%
    \put(0.74593894,0.07935904){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.86252397,0.07935904){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2$}}}%
    \put(0.8622463,0.31956115){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w^*\ w^*\ w^*\ w^*\ w^*\ w^*\ w^*\ w^*$}}}%
    \put(0.8622463,0.22629313){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2\ 3\ 2$}}}%
    \put(0.7663875,0.22629313){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1\ 1\ 1$}}}%
    \put(0.96069588,0.22629313){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$3\ 3\ 3$}}}%
    \put(0.86252397,0.00163568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\normalsize (c)}}}}%
    \put(0.49981499,0.00163568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\normalsize (b)}}}}%
    \put(0.13710601,0.00163568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\normalsize (a)}}}}%
  \end{picture}%
\endgroup%


==> cycle.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cycle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{424.10587571bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42934682)%
    \put(0,0){\includegraphics[width=\unitlength]{cycle.pdf}}%
    \put(0.74841637,0.00377126){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$G_{j,i}$}}}%
    \put(0.23910959,0.00377126){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$G_{i,j}$}}}%
    \put(0.36643628,0.21394519){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_{i,j}^{\iota(x,y)+1}$}}}%
    \put(0.03538687,0.21383202){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w_{i,j}^0$}}}%
    \put(0.24544763,0.21394519){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w_{i,j}^{\iota(x,y)}$}}}%
    \put(0.54469366,0.21394519){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w_{j,i}^0$}}}%
    \put(0.4428323,0.21394519){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w_{i,j}^{n^2}$}}}%
    \put(0.6592311,0.21394519){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w_{j,i}^{\iota(y,x)}$}}}%
    \put(0.77388171,0.21394519){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w_{j,i}^{\iota(y,x)+1}$}}}%
    \put(0.95213909,0.21394519){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w_{j,i}^{n^2}$}}}%
    \put(0.55103167,0.41766791){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_{i,j}^{(x,y)}$}}}%
    \put(0.44917034,0.41766791){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_{i,j}^{(x,y)}$}}}%
  \end{picture}%
\endgroup%


==> goodmway.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'goodmway.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{736.96057143bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71775928)%
    \put(0,0){\includegraphics[width=\unitlength]{goodmway.pdf}}%
    \put(0.34218092,0.08408206){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_M(3)$}}}%
    \put(0.25316676,0.08408206){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_M(2)$}}}%
    \put(0.14244204,0.08408206){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_M(1)$}}}%
    \put(0.82988692,0.08247453){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_M(3)$}}}%
    \put(0.74087277,0.08247453){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_M(2)$}}}%
    \put(0.63014805,0.08247453){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_M(1)$}}}%
    \put(0.73212899,0.02442286){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\normalsize (b)}}}}%
    \put(0.52398484,0.38042476){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$M$}}}%
    \put(0.72461143,0.23432981){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$M'$}}}%
    \put(0.72352865,0.6311003){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_M(w^*)$}}}%
    \put(0.90729243,0.38126438){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0.24398743,0.02442286){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\normalsize (a)}}}}%
    \put(0.032382,0.38059127){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$M$}}}%
    \put(0.23720421,0.50462944){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$M'$}}}%
    \put(0.23612144,0.63001595){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_M(w^*)$}}}%
    \put(0.41988553,0.38017922){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
  \end{picture}%
\endgroup%


==> image.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'image.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{169.575bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.56634233)%
    \put(0,0){\includegraphics[width=\unitlength]{image.pdf}}%
    \put(0.07417642,1.47372966){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.14785916,0.93479112){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I(1)$}}}%
    \put(0.85551065,0.93479112){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I(2)$}}}%
    \put(0.85551065,0.60455376){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I(4)$}}}%
    \put(0.14785916,0.60455376){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I(3)$}}}%
    \put(0.5,0.76124777){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$M$}}}%
    \put(0.92335806,1.47372966){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2$}}}%
    \put(0.920547,0.0603362){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$4$}}}%
    \put(0.07473518,0.0603362){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$3$}}}%
    \put(0.49831509,1.10496437){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C'$}}}%
    \put(0.5,0.42090127){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C''$}}}%
  \end{picture}%
\endgroup%


==> imp.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'imp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{176.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81062503)%
    \put(0,0){\includegraphics[width=\unitlength]{imp.pdf}}%
    \put(0.05074341,0.68091207){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$X$}}}%
    \put(0.23173889,0.58718223){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_1$}}}%
    \put(0.40950226,0.67767997){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_2$}}}%
    \put(0.59049774,0.67767997){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_3$}}}%
    \put(0.77472531,0.76817771){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_4$}}}%
    \put(0.95248869,0.68091207){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$Y$}}}%
  \end{picture}%
\endgroup%


==> legs.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'legs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{379.45bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68704704)%
    \put(0,0){\includegraphics[width=\unitlength]{legs.pdf}}%
    \put(0.48576888,0.3292924){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$4$}}}%
    \put(0.94116484,0.38621689){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.94116484,0.61391488){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.94116484,0.14422454){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2$}}}%
    \put(0.48576888,0.04466992){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2$}}}%
    \put(0.48576888,0.61391488){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2$}}}%
    \put(0.05883516,0.34346027){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$3$}}}%
  \end{picture}%
\endgroup%


==> push.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'push.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{263.025bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49460603)%
    \put(0,0){\includegraphics[width=\unitlength]{push.pdf}}%
    \put(0.15120782,0.21753684){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$W$}}}%
    \put(0.54747648,0.00376034){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S$}}}%
    \put(0.24332288,0.44782459){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$R$}}}%
    \put(0.80498833,0.34838071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$K$}}}%
    \put(0.54536927,0.34377209){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$N(K)$}}}%
    \put(0.33933212,0.27157033){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$N(K')$}}}%
    \put(0.66913791,0.4660738){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$K'$}}}%
    \put(0.902784,0.31765663){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v$}}}%
  \end{picture}%
\endgroup%


==> shadow.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'shadow.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{240.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56810631)%
    \put(0,0){\includegraphics[width=\unitlength]{shadow.pdf}}%
    \put(0.13360231,0.28172267){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$W$}}}%
    \put(0.80374936,0.4905504){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_1$}}}%
    \put(0.80374936,0.2712813){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_2$}}}%
    \put(0.80374936,0.06530113){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_3$}}}%
    \put(0.46677741,0.53326517){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S$}}}%
  \end{picture}%
\endgroup%


==> torso.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'torso.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59743051)%
    \put(0,0){\includegraphics[width=\unitlength]{torso.pdf}}%
    \put(0.36696231,0.00559954){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$G$}}}%
    \put(0.53001387,0.37937213){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.89911308,0.00559954){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\torso(G,C)$}}}%
  \end{picture}%
\endgroup%

